MeetEval: A Toolkit for Computation of Word Error Rates for Meeting Transcription Systems

MeetEval is an open-source toolkit to evaluate all kinds of meeting transcription systems. It provides a unified interface for the computation of commonly used Word Error Rates (WERs), specifically cpWER, ORC-WER and MIMO-WER along other WER definitions. We extend the cpWER computation by a temporal constraint to ensure that only words are identified as correct when the temporal alignment is plausible. This leads to a better quality of the matching of the hypothesis string to the reference string that more closely resembles the actual transcription quality, and a system is penalized if it provides poor time annotations. Since word-level timing information is often not available, we present a way to approximate exact word-level timings from segment-level timings (e.g., a sentence) and show that the approximation leads to a similar WER as a matching with exact word-level annotations. At the same time, the time constraint leads to a speedup of the matching algorithm, which outweighs the additional overhead caused by processing the time stamps.

==> tikz/tcpwer_over_collar.csv <==
hyp_collar,0.0,5.0,10.0,20.0,40.0,disallowed_matchings
0.0,0.9861896203309649,1.1779425048657608,1.2053863274447538,1.2796625164132125,1.4362981105016623,63.75683301826174
0.1,0.7422683292513712,1.016231619530093,1.0543102725757336,1.1551176629447863,1.3554659489863385,46.67126081409534
0.2,0.5204455081344347,0.8208096253596938,0.8786306957339616,1.0179637372768502,1.2726595457381522,29.76262536900627
0.3,0.36462009815333896,0.5814328152500862,0.6678710782898597,0.8593632139165417,1.1816302394233724,16.767086037827216
0.4,0.2776417123753294,0.3845487647020478,0.4928899360233929,0.7275080785599211,1.1049700604378718,9.501503962452157
0.5,0.2233780021046162,0.280798636655709,0.3980332082359405,0.653865136939739,1.060540308987456,6.2616987791363625
0.6,0.18574634718717115,0.24081092910423438,0.35951686952310885,0.620247152715048,1.0367655960440665,4.54075598558431
0.7,0.16144082396654963,0.21954126817093952,0.3367944646731792,0.5975992475531509,1.0179916746598623,3.3701796373727686
0.8,0.1450602050603913,0.20458545579840384,0.31916597599247554,0.5793375115241705,1.0028589255282494,2.538576869709358
0.9,0.13244182039987706,0.1917901343788123,0.3038935399458015,0.5629010178519878,0.9884711732769619,1.9686542562603018
1.0,0.1245448534684261,0.18130430328822997,0.2905860331709861,0.5481407671605375,0.9747352932959593,1.5281748507678126
1.1,0.1186128158088338,0.1724947151783802,0.2790199566039317,0.534013763817364,0.9615302235921888,1.2162074071314826
1.2,0.11446877066202285,0.1654265572762914,0.2692977473156831,0.5223173127962527,0.9501038339401954,0.9703584366240466
1.3,0.11169365728281012,0.1584235866012311,0.2594358511123735,0.510304238101003,0.9384353203020962,0.7710717711369584
1.4,0.10973804047195553,0.15225873741653706,0.2505610757754952,0.4989523481370422,0.927157930026168,0.6090349496661482
1.5,0.10859260776845497,0.14668057327509942,0.24171423782162912,0.4881778307553337,0.9161878509633741,0.4795917417095816
1.6,0.10766136166804802,0.141940530624028,0.233929020422227,0.47740331337362524,0.9044262127152343,0.3706359479619679
1.7,0.10686049002169803,0.13744261195906243,0.22606930333479228,0.4673551679502342,0.8940055688516805,0.27751133792127247
1.8,0.10624586759542945,0.13343825372731252,0.21886145851764247,0.4575305215909408,0.8832496763919802,0.2169803413948204
1.9,0.10585474423325852,0.12958289487162772,0.21228686104876937,0.4482646228918916,0.8736671540187926,0.1620368214708101
2.0,0.1057057448571934,0.12654703258430106,0.20642001061620555,0.4394177849380256,0.8640380693405847,0.12478697745453192
3.0,0.10528668411201028,0.11050166227428923,0.16354544015346936,0.36506709628153433,0.7771714330946239,0.02793738301220864
4.0,0.10521218442397773,0.10655317880856374,0.13884879357067692,0.3085311455258281,0.7036588659284989,0.007449968803255636
5.0,0.1051563096579533,0.10526805919000214,0.12372535690006799,0.2639803320823594,0.6396077591425086,0.0009312461004069545
6.0,0.10510974735293296,0.10510974735293296,0.11534414199640539,0.22822979428773643,0.5821964370524199,0.0
7.0,0.10507249750891669,0.10506318504791261,0.1106972239553747,0.19846716891873015,0.5311548382891147,0.0
8.0,0.10495143551586378,0.10493281059385563,0.1081549221012637,0.1743572073791941,0.48514196846800706,0.0
9.0,0.10485831090582308,0.10485831090582308,0.10646005419852304,0.15538772431390444,0.4450425113844836,0.0
10.0,0.10480243613979867,0.10477449875678646,0.10566849501317713,0.14153078233984895,0.4085283517875269,0.0
20.0,0.10449512492666437,0.10450443738766844,0.10449512492666437,0.10580818192823818,0.1950867455742529,0.0
30.0,0.10401087695445276,0.10391775234441206,0.10391775234441206,0.1039363772664202,0.12831640017507426,0.0
40.0,0.10313550562007022,0.10313550562007022,0.10313550562007022,0.10312619315906614,0.10951454140785785,0.0
50.0,0.10240913366175279,0.10240913366175279,0.10240913366175279,0.10240913366175279,0.1034148794501923,0.0
60.0,0.10182244861849642,0.10182244861849642,0.10182244861849642,0.10181313615749234,0.10188763584552489,0.0
70.0,0.10178519877448013,0.10178519877448013,0.10178519877448013,0.10178519877448013,0.1017945112354842,0.0
80.0,0.10171069908644757,0.10171069908644757,0.10171069908644757,0.10171069908644757,0.10171069908644757,0.0
90.0,0.10158963709339468,0.10158963709339468,0.10158963709339468,0.10158963709339468,0.10158963709339468,0.0
100.0,0.10158963709339468,0.10158963709339468,0.10158963709339468,0.10158963709339468,0.10158963709339468,0.0

